Combined Parameter and Shape Optimization of Electric Machines with Isogeometric Analysis

In structural optimization, both parameters and shape are relevant for the model performance. Yet, conventional optimization techniques usually consider either parameters or the shape separately. This work addresses this problem by proposing a simple yet powerful approach to combine parameter and shape optimization in a framework using Isogeometric Analysis (IGA). The optimization employs sensitivity analysis by determining the gradients of an objective function with respect to parameters and control points that represent the geometry. The gradients with respect to the control points are calculated in an analytical way using the adjoint method, which enables straightforward shape optimization by altering of these control points. Given that a change in a single geometry parameter corresponds to modifications in multiple control points, the chain rule is employed to obtain the gradient with respect to the parameters in an efficient semi-analytical way. The presented method is exemplarily applied to nonlinear 2D magnetostatic simulations featuring a permanent magnet synchronous motor and compared to designs, which were optimized using parameter and shape optimization separately. It is numerically shown that the permanent magnet mass can be reduced and the torque ripple can be eliminated almost completely by simultaneously adjusting rotor parameters and shape. The approach allows for novel designs to be created with the potential to reduce the optimization time substantially.

==> history.txt <==
Version history for the SVJour3 LaTeX2e package

date      filename   version  action/reason/acknowledgements
-----------------------------------------------------------------
 1.03.06  svjour3.cls   3.0   first official release, version number 3.0

15.03.06  svjour3.cls   3.1   introducing 3rd journal format "smallextended"

08.05.07  svjour3.cls   3.2   alias for option "onecolumn": "smallcondensed"

18.12.09  svglov3.clo   3.2   allowed half-integral font sizes, made option
                              "runningheads" default, fixes Underfull \hbox-es
                              bug reported by Tobias Bruell (TU Berlin)

18.12.09  template.tex   -    added \usepackage{fix-cm} to cure Font Warning

02.06.10  template.tex   -    added two more exemplary \documentclass lines,
                              variants of options

16.09.10  template.tex   -    added one more \documentclass offering to suit
                              the instructions

19.12.17 spbasic.bst, spmpsci.bst   -   n.separate" function that call within page range
                              removed(because lengthy page ranges get affected)

19.1.18 spphys.bst - Mathieu Dutour/Vogel, Andreas requirement (article title missing in bbl)
	           -  format.title "title" output.check

24.4.19  template.tex   -    added Conflict of Interest as a section part below to acknowledgement

18.6.21  svjour3.cls    -    Mathmatical Subject Classification (2020) year changed

18.6.21  template.tex   -    subclass as mandatory (% removed \subclass{...} command)

==> plots/allData.csv <==
0,1.83257692988429,2.39519501732436,2.03497036420964,2.12628846373307,2.3052584463924
0.25,1.88787541411685,2.38716297914361,2.03666858945201,2.12606616617133,2.30420292842108
0.5,1.94505511896418,2.37989739230975,2.03614975873607,2.12602262192795,2.30366453862355
0.75,2.000731938989,2.37386047170587,2.0331124744502,2.12631638859236,2.30356487055699
1,2.05279355867789,2.36956790703149,2.02767719604898,2.12697005912231,2.30354076343103
1.25,2.10033144318203,2.3674946442652,2.02032457349709,2.12786195749029,2.30313945263369
1.5,2.14353464207934,2.36789778474332,2.01179081078996,2.1287911260126,2.30203118590252
1.75,2.18334586305121,2.37090922033419,2.00289169019984,2.12954943747615,2.30015880716187
2,2.22075086437006,2.37670032452742,1.9943963042281,2.12998236993977,2.29774083044475
2.25,2.25657480158069,2.3852793849775,1.98688674348214,2.13001705729093,2.29523409607
2.5,2.29138044538466,2.39611335222216,1.98069132540838,2.12966870166465,2.29324853353204
2.75,2.32527330283177,2.40846252600499,1.97590319489132,2.12902359402348,2.29234984715623
3,2.35829401494005,2.42120851226707,1.97261058429197,2.12819751762051,2.29277447768921
3.25,2.39048000825071,2.43276293047035,1.97083086335602,2.12729944498503,2.2943549419121
3.5,2.4218053147326,2.44138581742709,1.9704967254699,2.12639175925652,2.29656572883886
3.75,2.45215230670663,2.44538664804092,1.97145251747386,2.12547484826958,2.29870511159004
4,2.48123737036844,2.44342008711128,1.97341333793758,2.12452030776175,2.30011248730085
4.25,2.50865885770623,2.43478594942565,1.97595650685522,2.12351903231248,2.30032876144514
4.5,2.53386289826268,2.41965805063897,1.97856126617286,2.1225556542551,2.29924737034117
4.75,2.55617530286399,2.39919419914785,1.98069760006008,2.12184738566572,2.29712504442102
5,2.57488634216392,2.37542652107522,1.98193957704653,2.12164219707006,2.29450623144059
5.25,2.58928049301378,2.35093299220672,1.98206699369149,2.12213362421015,2.292058792739
5.5,2.5988518011594,2.32838507460006,1.98109549598024,2.12319185413026,2.29035040447057
5.75,2.60342521155323,2.3101043286096,1.97926726571596,2.12440411553703,2.28970185776817
6,2.60322682860491,2.29769937945715,1.97702688804749,2.12539754657175,2.29010996106073
6.25,2.59872943711321,2.29192083334868,1.97497305775258,2.12597005758998,2.29126110812452
6.5,2.59057412159208,2.29265581086142,1.97373852465787,2.12615763061892,2.29265304341906
6.75,2.57946205753764,2.29904747806641,1.9738177808332,2.12584401897286,2.29383867998907
7,2.56612173404932,2.30967313706226,1.97545412437974,2.12505266063012,2.29457160125868
7.25,2.55123678402886,2.32270003003838,1.97858797802347,2.12401911279755,2.29483513102222
7.5,2.53538499465833,2.33604410068688,1.98291576586928,2.12290021229674,2.29475998865299
7.75,2.51900822615927,2.34755286898999,1.98794863335136,2.12174280718467,2.29453807477802
8,2.50240220209309,2.35526598509216,1.99309343053607,2.12073563273789,2.29439118626446
8.25,2.4856997305605,2.35760652570488,1.99774496081801,2.12000405603925,2.29450514294533
8.5,2.46888518933203,2.35356426985155,2.00139749943508,2.11956498463702,2.29494752455196
8.75,2.45183018804087,2.34290349741068,2.00371926145844,2.11944245330837,2.29564879106062
9,2.43430646798922,2.32624946808353,2.00459836159053,2.11957495675955,2.29644402157907
9.25,2.41598526912725,2.30502067945938,2.00414602573244,2.11990288801307,2.29714302597723
9.5,2.39646877154082,2.28110264684433,2.00266202669962,2.12042831322412,2.29761636806591
9.75,2.37533264855275,2.25654849647796,2.00057908706073,2.12115237478343,2.29784830438555
10,2.35209798798852,2.2333844469326,1.99839031876802,2.1220785040382,2.29794790948035
10.25,2.32615752685388,2.21324806569498,1.99657046783427,2.12321298271625,2.29809951976959
10.5,2.29673828674553,2.19724515600917,1.9954990368057,2.12452508610793,2.29848362443304
10.75,2.26301857081103,2.18595693010149,1.99538826284936,2.12599456865278,2.29919435412184
11,2.22408553529691,2.17945158803196,1.99622902848555,2.12747516517708,2.30018488995458
11.25,2.17899757487914,2.17732869405683,1.99776711870787,2.12884917383527,2.30126837390519
11.5,2.1268386027169,2.17871273943394,1.99952681101798,2.12999305848796,2.30219200052816
11.75,2.06699798719944,2.18253644525252,2.00088180601959,2.13060298855085,2.30272995052786
12,1.99954020675627,2.18759951015133,2.00118490931113,2.13067256717695,2.30277150480596
12.25,1.92542469412931,2.19277063893739,1.9999221142467,2.13025147395359,2.30236419803932
12.5,1.84675312485361,2.19704338255665,1.99685038506807,2.12921571690813,2.3016993240125
12.75,1.76681271668723,2.19973252068593,1.99207351177053,2.12784469802197,2.30102630587421
13,1.68995938128861,2.20052209044242,1.98605902205984,2.12656136570752,2.30053144921221
13.25,1.62135178006393,2.19907776086202,1.97956955577104,2.12558015985034,2.30025410867907
13.5,1.56623794062489,2.19537867889818,1.97352410481736,2.12479620557075,2.30006449596124
13.75,1.5289929379748,2.18968780299747,1.96882257519126,2.1242544273104,2.29970350462156
14,1.51241057060413,2.18256261915375,1.96614549783525,2.12392186177867,2.29895118154468
14.25,1.51714816846317,2.17454307269973,1.96578888633218,2.12367827466508,2.29778806796126
14.5,1.54179962699836,2.1659977673054,1.96762587728061,2.1233955013934,2.29638794789957
14.75,1.58329860985875,2.1572047158466,1.971175478078,2.12295087596632,2.29500509532008
15,1.63755541182661,2.14863208912958,1.9757721518507,2.12237570446402,2.29404588635188
15.25,1.70005834658284,2.1406328269849,1.98068620337303,2.12181458527297,2.29393789133395
15.5,1.76646736098022,2.13345572015636,1.98528015873218,2.12141500215691,2.29489576408524
15.75,1.83318240733335,2.12732027580844,1.98913616005835,2.12124368155548,2.29676002074517
16,1.89779222797343,2.12275245424207,1.99207224625447,2.12127366298693,2.2990359947166
16.25,1.95910017037581,2.12039035482238,1.99413855419498,2.12140276568262,2.30114157718681
16.5,2.01684669494164,2.12080914547718,1.99558788355716,2.12150026454062,2.30263218364183
16.75,2.07143691262049,2.12434589075408,1.99675345840685,2.12146789125415,2.30330147149651
17,2.12356759367777,2.13115313576817,1.99792736457367,2.12127341239014,2.30323847892731
17.25,2.17378151190393,2.14139624655612,1.99934691979022,2.12096419710911,2.30275047881552
17.5,2.22245815135483,2.15496615211362,2.00118497278128,2.12065392933213,2.30230515243238
17.75,2.26981861184046,2.17116104827887,2.00354679496627,2.12049222789139,2.3023538746074
18,2.31584582406382,2.18897483218895,2.0064847136802,2.12062186313715,2.30315729698876
18.25,2.36051633864519,2.20702367179006,2.01004175237849,2.12113441912404,2.30464207647853
18.5,2.40384355427562,2.22361176242313,2.01424504703227,2.12203205230662,2.30643521338097
18.75,2.44579251430071,2.23709110756716,2.0189983853823,2.12319808874173,2.30802096748995
19,2.48615438163214,2.24613948115419,2.0240356531457,2.12442676804324,2.30890172263973
19.25,2.5244442307733,2.25000333740918,2.02893085018113,2.12549690172347,2.30878754045424
19.5,2.55995368023248,2.24873668374469,2.03316599213703,2.12625143893737,2.30769306153284
19.75,2.59176365216741,2.24326162724817,2.0362206690908,2.12663188267166,2.30597297449235
20,2.61888024979789,2.23525369521524,2.03766953625096,2.12671645666034,2.30421596393971
20.25,2.64047485612444,2.2268618482792,2.03727041209389,2.12662907809971,2.30309108813213
20.5,2.65601215292086,2.22033483594708,2.03503276024744,2.12645232747905,2.30311065490195
20.75,2.66534314041764,2.21763561319025,2.03125927647626,2.12611525466582,2.30442650136689
21,2.66871004659976,2.22014788838534,2.02649935978838,2.12559300874595,2.3067667895148
21.25,2.66670376678071,2.22853957107238,2.02143449793414,2.12492510587003,2.30955620260963
21.5,2.66016578228014,2.2427467059268,2.01675329691523,2.124264326138,2.31210461218943
21.75,2.65008009646553,2.26204552739924,2.01303632340289,2.12384525284778,2.3137963080627
22,2.63744787079097,2.2851726478592,2.01066110959676,2.12367186856571,2.31424798070019
22.25,2.62318744005351,2.3104674169694,2.0097420158041,2.123903647711,2.31339706330303
22.5,2.60805610817746,2.3360167828415,2.01010893932487,2.12472324680006,2.31148298256122
22.75,2.59260392494616,2.35983446638739,2.01135043059447,2.126072878476,2.30896989811786
23,2.57715601966937,2.38005353358413,2.0128974412317,2.1275424776596,2.30640316016723
23.25,2.5618277826402,2.39515929395596,2.01414242696804,2.12898064806895,2.30426692221168
23.5,2.54655593354535,2.40419320243863,2.01455669085475,2.13028278471808,2.30287309385474
23.75,2.53114223697676,2.40692766244124,2.01378927511034,2.13112283610066,2.30231043086333
24,2.51530299808475,2.40391806502333,2.01172720520788,2.13144227074084,2.30246297754433
24.25,2.49871369540786,2.39644555032295,2.00850872596883,2.13118111438124,2.30307900969652
24.5,2.48103510061855,2.38626423840693,2.0044948013135,2.13030838201452,2.30386460926032
24.75,2.46192246125766,2.37524405719862,2.00021043402494,2.12895415400694,2.30456553123977
25,2.44101198561968,2.36517480210302,1.99626503665343,2.12725117393959,2.30501358393931
25.25,2.41787304551772,2.35753207959069,1.99326091735771,2.12538637437544,2.3051298080531
25.5,2.39195055851364,2.35336402310871,1.99169811614175,2.12355556241059,2.30489640345222
25.75,2.36257145048149,2.3532076168842,1.99188601040296,2.12193355737181,2.30431740829669
26,2.32892687026602,2.35707961707053,1.99387649564147,2.12066213418782,2.30339616667455
26.25,2.2900863722648,2.36452911532833,1.99743518801826,2.11982749057763,2.30214084655025
26.5,2.24514611192956,2.37477750825929,2.00206531858721,2.1194521795218,2.30060202585828
26.75,2.1935215796232,2.38674895533389,2.00708792233061,2.11947004560034,2.29891710109372
27,2.13515281870771,2.39925688027671,2.01178256350376,2.11976065479389,2.29733054309585
27.25,2.07080823650525,2.41112240269898,2.01553539807371,2.12026102497822,2.29616998444193
27.5,2.00225423026313,2.4213987009245,2.01797386613075,2.12082674984211,2.295769985363
27.75,1.93241126440622,2.42953483479597,2.01905633611601,2.12148580298853,2.29635427770527
28,1.8652916919126,2.43491962314212,2.01908233029752,2.12234264586614,2.29794165561814
28.25,1.80562892728135,2.43720076028414,2.01861621974541,2.12325497341836,2.30030124432984
28.5,1.75817062168847,2.43639540984945,2.01834971398444,2.1242349315774,2.3029735167955
28.75,1.72687933771227,2.43293564859057,2.01892552028895,2.12530028786402,2.30539310214144
29,1.71420390080516,2.42744786045431,2.02073275593378,2.12625644493216,2.30708827154044
29.25,1.72062452404489,2.42041800159439,2.02377362971154,2.12674189498295,2.30780947536513
29.5,1.74468548056321,2.41230510244952,2.02765680624363,2.12679869575491,2.3075429804843
29.75,1.78335679837103,2.40372156309534,2.03168476214775,2.1265791013498,2.30653813935853
30,1.83257680913409,2.39519501733875,2.03497028996105,2.12628832855655,2.30525836224265


==> plots/optData.csv <==
0,2.39519494108155,2.03497036361834,2.12628800818991,2.30525845238781
1,2.36956790701323,2.02767719434537,2.12696962832623,2.30354089749276
2,2.37670032454134,1.99439630129865,2.12998247693267,2.29774106358937
3,2.42120818533819,1.97261055618997,2.12819791654475,2.29277457369557
4,2.44342041072899,1.97341336446407,2.12452108394714,2.30011245927446
5,2.37542678417089,1.98193957829624,2.12164258643259,2.29450620346372
6,2.29769922049837,1.97702689358542,2.12539874150756,2.290109936789
7,2.30967308357911,1.97545414002696,2.12505332499924,2.29457156538591
8,2.35526588892488,1.99309343047392,2.12073617654749,2.29439113683634
9,2.32624931306047,2.00459836223205,2.1195762346383,2.2964440882863
10,2.23338438091265,1.99839031767081,2.12207956635279,2.29794792983928
11,2.17945143554916,1.99622902022858,2.12747541917493,2.30018493368696
12,2.18759969845545,2.00118489463885,2.13067239207315,2.30277147695798
13,2.20052209043962,1.98605902301006,2.12656120014397,2.30053140222876
14,2.18256261917851,1.96614552513903,2.12392119625875,2.29895103175623
15,2.14863208918247,1.9757721910413,2.12237545830825,2.29404589937732
16,2.12275245428396,1.99207224492419,2.12127360137377,2.2990360947132
17,2.13115313574372,1.99792736902505,2.12127351749452,2.30323861606543
18,2.18897500011576,2.00648469890203,2.12062265549523,2.303157349339
19,2.2461397146222,2.02403565112347,2.12442751727457,2.30890165439102
20,2.23525355713092,2.03766953952216,2.12671673086923,2.30421592430082
21,2.22014785377864,2.02649935934505,2.12559334202444,2.30676673529212
22,2.28517262566783,2.0106611121958,2.12367302636399,2.31424796861337
23,2.38005348900901,2.01289744188213,2.12754301421477,2.30640313945035
24,2.40391796781544,2.01172720844263,2.13144314056723,2.30246298596035
25,2.3651747409105,1.99626501779501,2.12725278547844,2.305013588526
26,2.35707952171743,1.99387649210972,2.12066350654062,2.30339612308506
27,2.39925688028003,2.01178255411106,2.11976096754835,2.29733059667866
28,2.43491962311076,2.01908233598239,2.12234245383969,2.29794160924974
29,2.42744786046254,2.02073278178405,2.12625570412986,2.30708819931262


==> readme.txt <==
%                                                             readme.txt
% LaTeX class SVJour3 for Springer journals -
%                                           version 3.1 as of 2006/03/15
%
% read-me file
%                                                           (c) Springer
%-----------------------------------------------------------------------
%

This package contains the LaTeX2e support for Springer journals
Base-URL for updates: ftp://ftp.springer.de/pub/tex/latex/svjour3/

The following files are part of the macro package

  readme.txt    This file
  history.txt   The version history of the package
  svjour3.cls   The document class file for Springer journals
  usrguid3.*    Main User's Guide (dvi, pdf)
  svglov3.clo   The global class option file
  template.tex  A fill-in form for a standard article with usage comments

In due course:
  example.*     Example of an article (tex, dvi)
  example.pdf   The file example.pdf contains a ready to print version
                that can be produced at the publisher only, when page
                numbers are fixed


Bibliographic references in author-year form can be made using the
"natbib" package of Patrick W. Daly. You can find it on CTAN, e.g. at
ftp://ftp.dante.de/tex-archive/macros/latex/contrib/natbib/
or look for a mirror next to you at
http://www.ctan.org/getmirror/?action=/search/


INSTALLATION

Copy svjour3.cls and svglov3.clo to a place where LaTeX can find them.


GETTING STARTED

You should first read the "Main User's Guide" to get an overview.
Alternatively to reading the entire documentation, it is
also possible to proceed by merely filling out the template and then
looking up additional commands as needed.


